Deuterium target data for precision neutrino-nucleus cross sections

Amplitudes derived from scattering data on elementary targets are basic inputs to neutrino-nucleus cross section predictions. A prominent example is the isovector axial nucleon form factor, $F_A(q^2)$, which controls charged current signal processes at accelerator-based neutrino oscillation experiments. Previous extractions of $F_A$ from neutrino-deuteron scattering data rely on a dipole shape assumption that introduces an unquantified error. A new analysis of world data for neutrino-deuteron scattering is performed using a model-independent, and systematically improvable, representation of $F_A$. A complete error budget for the nucleon isovector axial radius leads to $r_A^2=0.46(22) \,{\rm fm}^2$, with a much larger uncertainty than determined in the original analyses. The quasielastic neutrino-neutron cross section is determined as $\sigma(\nu_\mu n \to \mu^- p)\big|_{E_\nu =1\,{\rm GeV}} = 10.1(0.9) \times 10^{-39}{\rm cm}^2$. The propagation of nucleon-level constraints and uncertainties to nuclear cross sections is illustrated using MINERvA data and the GENIE event generator. These techniques can be readily extended to other amplitudes and processes.

==> ANL_1979_E.dat <==
0.1   0.2   5.42
0.2   0.3   24.58
0.3   0.4   47.63
0.4   0.5   73.82
0.5   0.6   90.12
0.6   0.7   90.12
0.7   0.8   73.39
0.8   0.9   62.66
0.9   1.0   55.93
1.0   1.1   66.55
1.1   1.2   60.66
1.2   1.3   37.34
1.3   1.4   25.94
1.4   1.5   28.40
1.5   1.6   13.54
1.6   1.7   13.54
1.7   1.8   11.14
1.8   1.9   12.34
1.9   2.0    6.154
2.0   2.2    3.075
2.2   2.4    2.470
2.4   3.0    1.944
3.0   6.0    0.279


==> ANL_1979_E3C.dat <==
0 0.012 0
0.012 0.024 0
0.024 0.036 0
0.036 0.048 0
0.048 0.06 0.0316831
0.06 0.072 0.177261
0.072 0.084 0.419646
0.084 0.096 0.785857
0.096 0.108 1.30292
0.108 0.12 1.99784
0.12 0.132 2.89765
0.132 0.144 4.02936
0.144 0.156 5.42
0.156 0.168 7.08601
0.168 0.18 9.00156
0.18 0.192 11.1302
0.192 0.204 13.4357
0.204 0.216 15.8814
0.216 0.228 18.4311
0.228 0.24 21.0483
0.24 0.252 23.6966
0.252 0.264 26.3422
0.264 0.276 28.9818
0.276 0.288 31.6313
0.288 0.3 34.3074
0.3 0.312 37.0264
0.312 0.324 39.8049
0.324 0.336 42.6593
0.336 0.348 45.606
0.348 0.36 48.6613
0.36 0.372 51.8214
0.372 0.384 55.0516
0.384 0.396 58.3147
0.396 0.408 61.5735
0.408 0.42 64.7906
0.42 0.432 67.9289
0.432 0.444 70.9511
0.444 0.456 73.82
0.456 0.468 76.504
0.468 0.48 78.9949
0.48 0.492 81.29
0.492 0.504 83.3869
0.504 0.516 85.283
0.516 0.528 86.9756
0.528 0.54 88.4624
0.54 0.552 89.7407
0.552 0.564 90.8071
0.564 0.576 91.6489
0.576 0.588 92.2472
0.588 0.6 92.5829
0.6 0.612 92.6371
0.612 0.624 92.3907
0.624 0.636 91.8248
0.636 0.648 90.9204
0.648 0.66 89.659
0.66 0.672 88.0568
0.672 0.684 86.1831
0.684 0.696 84.112
0.696 0.708 81.9178
0.708 0.72 79.6744
0.72 0.732 77.4559
0.732 0.744 75.3364
0.744 0.756 73.39
0.756 0.768 71.6715
0.768 0.78 70.1585
0.78 0.792 68.8094
0.792 0.804 67.5823
0.804 0.816 66.4358
0.816 0.828 65.328
0.828 0.84 64.2174
0.84 0.852 63.0622
0.852 0.864 61.8263
0.864 0.876 60.539
0.876 0.888 59.2713
0.888 0.9 58.0952
0.9 0.912 57.0825
0.912 0.924 56.3053
0.924 0.936 55.8353
0.936 0.948 55.7444
0.948 0.96 56.1035
0.96 0.972 56.9169
0.972 0.984 58.0859
0.984 0.996 59.5032
0.996 1.008 61.0611
1.008 1.02 62.6522
1.02 1.032 64.1691
1.032 1.044 65.5042
1.044 1.056 66.55
1.056 1.068 67.2182
1.068 1.08 67.4966
1.08 1.092 67.3923
1.092 1.104 66.9122
1.104 1.116 66.0633
1.116 1.128 64.8527
1.128 1.14 63.2872
1.14 1.152 61.3739
1.152 1.164 59.1228
1.164 1.176 56.5803
1.176 1.188 53.816
1.188 1.2 50.8998
1.2 1.212 47.9018
1.212 1.224 44.8919
1.224 1.236 41.9402
1.236 1.248 39.1166
1.248 1.26 36.4909
1.26 1.272 34.1131
1.272 1.284 32.0032
1.284 1.296 30.1785
1.296 1.308 28.6564
1.308 1.32 27.4542
1.32 1.332 26.5892
1.332 1.344 26.0787
1.344 1.356 25.94
1.356 1.368 26.1678
1.368 1.38 26.6655
1.38 1.392 27.3141
1.392 1.404 27.9943
1.404 1.416 28.5869
1.416 1.428 28.9729
1.428 1.44 29.0329
1.44 1.452 28.6479
1.452 1.464 27.7112
1.464 1.476 26.2628
1.476 1.488 24.4373
1.488 1.5 22.3708
1.5 1.512 20.1995
1.512 1.524 18.0593
1.524 1.536 16.0865
1.536 1.548 14.4171
1.548 1.56 13.1859
1.56 1.572 12.4432
1.572 1.584 12.1086
1.584 1.596 12.0906
1.596 1.608 12.2973
1.608 1.62 12.6373
1.62 1.632 13.0188
1.632 1.644 13.3503
1.644 1.656 13.54
1.656 1.668 13.5202
1.668 1.68 13.3186
1.68 1.692 12.9866
1.692 1.704 12.5757
1.704 1.716 12.1375
1.716 1.728 11.7233
1.728 1.74 11.3848
1.74 1.752 11.1733
1.752 1.764 11.1354
1.764 1.776 11.2578
1.776 1.788 11.489
1.788 1.8 11.7771
1.8 1.812 12.0697
1.812 1.824 12.3149
1.824 1.836 12.4604
1.836 1.848 12.4542
1.848 1.86 12.2447
1.86 1.872 11.8156
1.872 1.884 11.2054
1.884 1.896 10.4572
1.896 1.908 9.61397
1.908 1.92 8.71895
1.92 1.932 7.81521
1.932 1.944 6.94586
1.944 1.956 6.154
1.956 1.968 5.47388
1.968 1.98 4.90434
1.98 1.992 4.43532
1.992 2.004 4.0568
2.004 2.016 3.75874
2.016 2.028 3.5311
2.028 2.04 3.36385
2.04 2.052 3.24696
2.052 2.064 3.17038
2.064 2.076 3.12409
2.076 2.088 3.09805
2.088 2.1 3.08222
2.1 2.112 3.06679
2.112 2.124 3.04694
2.124 2.136 3.02288
2.136 2.148 2.99501
2.148 2.16 2.96377
2.16 2.172 2.92955
2.172 2.184 2.89279
2.184 2.196 2.85389
2.196 2.208 2.81327
2.208 2.22 2.77135
2.22 2.232 2.72854
2.232 2.244 2.68526
2.244 2.256 2.64193
2.256 2.268 2.59896
2.268 2.28 2.55677
2.28 2.292 2.51577
2.292 2.304 2.47638
2.304 2.316 2.43897
2.316 2.328 2.4036
2.328 2.34 2.3702
2.34 2.352 2.33871
2.352 2.364 2.30905
2.364 2.376 2.28115
2.376 2.388 2.25496
2.388 2.4 2.23039
2.4 2.412 2.20739
2.412 2.424 2.18588
2.424 2.436 2.1658
2.436 2.448 2.14708
2.448 2.46 2.12964
2.46 2.472 2.11343
2.472 2.484 2.09838
2.484 2.496 2.0844
2.496 2.508 2.07145
2.508 2.52 2.05944
2.52 2.532 2.04832
2.532 2.544 2.03801
2.544 2.556 2.02845
2.556 2.568 2.01956
2.568 2.58 2.01128
2.58 2.592 2.00354
2.592 2.604 1.99628
2.604 2.616 1.98942
2.616 2.628 1.9829
2.628 2.64 1.97664
2.64 2.652 1.97059
2.652 2.664 1.96467
2.664 2.676 1.95881
2.676 2.688 1.95295
2.688 2.7 1.94701
2.7 2.712 1.94094
2.712 2.724 1.9347
2.724 2.736 1.92829
2.736 2.748 1.9217
2.748 2.76 1.91495
2.76 2.772 1.90804
2.772 2.784 1.90096
2.784 2.796 1.89373
2.796 2.808 1.88633
2.808 2.82 1.87878
2.82 2.832 1.87108
2.832 2.844 1.86323
2.844 2.856 1.85522
2.856 2.868 1.84707
2.868 2.88 1.83877
2.88 2.892 1.83033
2.892 2.904 1.82175
2.904 2.916 1.81303
2.916 2.928 1.80417
2.928 2.94 1.79518
2.94 2.952 1.78606
2.952 2.964 1.77681
2.964 2.976 1.76742
2.976 2.988 1.75792
2.988 3 1.74828
3 3.012 1.73853
3.012 3.024 1.72866
3.024 3.036 1.71867
3.036 3.048 1.70856
3.048 3.06 1.69835
3.06 3.072 1.68802
3.072 3.084 1.67758
3.084 3.096 1.66704
3.096 3.108 1.65639
3.108 3.12 1.64564
3.12 3.132 1.63478
3.132 3.144 1.62383
3.144 3.156 1.61279
3.156 3.168 1.60165
3.168 3.18 1.59042
3.18 3.192 1.5791
3.192 3.204 1.56769
3.204 3.216 1.5562
3.216 3.228 1.54462
3.228 3.24 1.53296
3.24 3.252 1.52123
3.252 3.264 1.50941
3.264 3.276 1.49753
3.276 3.288 1.48557
3.288 3.3 1.47354
3.3 3.312 1.46144
3.312 3.324 1.44927
3.324 3.336 1.43705
3.336 3.348 1.42476
3.348 3.36 1.41241
3.36 3.372 1.4
3.372 3.384 1.38754
3.384 3.396 1.37502
3.396 3.408 1.36246
3.408 3.42 1.34984
3.42 3.432 1.33718
3.432 3.444 1.32447
3.444 3.456 1.31173
3.456 3.468 1.29894
3.468 3.48 1.28611
3.48 3.492 1.27325
3.492 3.504 1.26035
3.504 3.516 1.24742
3.516 3.528 1.23446
3.528 3.54 1.22147
3.54 3.552 1.20846
3.552 3.564 1.19543
3.564 3.576 1.18237
3.576 3.588 1.1693
3.588 3.6 1.15621
3.6 3.612 1.1431
3.612 3.624 1.12998
3.624 3.636 1.11685
3.636 3.648 1.10372
3.648 3.66 1.09057
3.66 3.672 1.07743
3.672 3.684 1.06428
3.684 3.696 1.05113
3.696 3.708 1.03798
3.708 3.72 1.02484
3.72 3.732 1.01171
3.732 3.744 0.99858
3.744 3.756 0.985465
3.756 3.768 0.972363
3.768 3.78 0.959277
3.78 3.792 0.946208
3.792 3.804 0.933159
3.804 3.816 0.920132
3.816 3.828 0.907128
3.828 3.84 0.894151
3.84 3.852 0.881201
3.852 3.864 0.868282
3.864 3.876 0.855395
3.876 3.888 0.842543
3.888 3.9 0.829728
3.9 3.912 0.816951
3.912 3.924 0.804216
3.924 3.936 0.791524
3.936 3.948 0.778877
3.948 3.96 0.766277
3.96 3.972 0.753727
3.972 3.984 0.741228
3.984 3.996 0.728784
3.996 4.008 0.716395
4.008 4.02 0.704065
4.02 4.032 0.691795
4.032 4.044 0.679587
4.044 4.056 0.667444
4.056 4.068 0.655367
4.068 4.08 0.643359
4.08 4.092 0.631422
4.092 4.104 0.619559
4.104 4.116 0.60777
4.116 4.128 0.596059
4.128 4.14 0.584428
4.14 4.152 0.572878
4.152 4.164 0.561412
4.164 4.176 0.550031
4.176 4.188 0.538739
4.188 4.2 0.527538
4.2 4.212 0.516428
4.212 4.224 0.505413
4.224 4.236 0.494495
4.236 4.248 0.483675
4.248 4.26 0.472956
4.26 4.272 0.462341
4.272 4.284 0.45183
4.284 4.296 0.441427
4.296 4.308 0.431134
4.308 4.32 0.420952
4.32 4.332 0.410883
4.332 4.344 0.400931
4.344 4.356 0.391097
4.356 4.368 0.381383
4.368 4.38 0.371791
4.38 4.392 0.362323
4.392 4.404 0.352983
4.404 4.416 0.343771
4.416 4.428 0.33469
4.428 4.44 0.325741
4.44 4.452 0.316928
4.452 4.464 0.308253
4.464 4.476 0.299717
4.476 4.488 0.291322
4.488 4.5 0.283071
4.5 4.512 0.274966
4.512 4.524 0.267007
4.524 4.536 0.259193
4.536 4.548 0.251523
4.548 4.56 0.243995
4.56 4.572 0.236608
4.572 4.584 0.229362
4.584 4.596 0.222254
4.596 4.608 0.215284
4.608 4.62 0.208449
4.62 4.632 0.20175
4.632 4.644 0.195184
4.644 4.656 0.18875
4.656 4.668 0.182447
4.668 4.68 0.176275
4.68 4.692 0.17023
4.692 4.704 0.164313
4.704 4.716 0.158522
4.716 4.728 0.152855
4.728 4.74 0.147312
4.74 4.752 0.141892
4.752 4.764 0.136591
4.764 4.776 0.131411
4.776 4.788 0.126349
4.788 4.8 0.121404
4.8 4.812 0.116575
4.812 4.824 0.11186
4.824 4.836 0.107258
4.836 4.848 0.102769
4.848 4.86 0.09839
4.86 4.872 0.0941206
4.872 4.884 0.0899594
4.884 4.896 0.0859051
4.896 4.908 0.0819564
4.908 4.92 0.078112
4.92 4.932 0.0743707
4.932 4.944 0.0707312
4.944 4.956 0.0671923
4.956 4.968 0.0637526
4.968 4.98 0.060411
4.98 4.992 0.057166
4.992 5.004 0.0540165
5.004 5.016 0.0509612
5.016 5.028 0.0479988
5.028 5.04 0.045128
5.04 5.052 0.0423477
5.052 5.064 0.0396564
5.064 5.076 0.0370529
5.076 5.088 0.034536
5.088 5.1 0.0321044
5.1 5.112 0.0297568
5.112 5.124 0.0274919
5.124 5.136 0.0253085
5.136 5.148 0.0232054
5.148 5.16 0.0211811
5.16 5.172 0.0192345
5.172 5.184 0.0173643
5.184 5.196 0.0155692
5.196 5.208 0.013848
5.208 5.22 0.0121994
5.22 5.232 0.010622
5.232 5.244 0.00911471
5.244 5.256 0.00767617
5.256 5.268 0.00630512
5.268 5.28 0.00500029
5.28 5.292 0.00376042
5.292 5.304 0.00258423
5.304 5.316 0.00147044
5.316 5.328 0.0004178
5.328 5.34 0
5.34 5.352 0
5.352 5.364 0
5.364 5.376 0
5.376 5.388 0
5.388 5.4 0
5.4 5.412 0
5.412 5.424 0
5.424 5.436 0
5.436 5.448 0
5.448 5.46 0
5.46 5.472 0
5.472 5.484 0
5.484 5.496 0
5.496 5.508 0
5.508 5.52 0
5.52 5.532 0
5.532 5.544 0
5.544 5.556 0
5.556 5.568 0
5.568 5.58 0
5.58 5.592 0
5.592 5.604 0
5.604 5.616 0
5.616 5.628 0
5.628 5.64 0
5.64 5.652 0
5.652 5.664 0
5.664 5.676 0
5.676 5.688 0
5.688 5.7 0
5.7 5.712 0
5.712 5.724 0
5.724 5.736 0
5.736 5.748 0
5.748 5.76 0
5.76 5.772 0
5.772 5.784 0
5.784 5.796 0
5.796 5.808 0
5.808 5.82 0
5.82 5.832 0
5.832 5.844 0
5.844 5.856 0
5.856 5.868 0
5.868 5.88 0
5.88 5.892 0
5.892 5.904 0
5.904 5.916 0
5.916 5.928 0
5.928 5.94 0
5.94 5.952 0
5.952 5.964 0
5.964 5.976 0
5.976 5.988 0
5.988 6 0


==> ANL_1982_N.dat <==
0.025000 	 0.000000 
0.075000 	 189.000000 
0.125000 	 199.000000 
0.175000 	 196.000000 
0.225000 	 195.000000 
0.275000 	 159.000000 
0.325000 	 123.000000 
0.375000 	 118.000000 
0.425000 	 93.000000 
0.475000 	 75.000000 
0.525000 	 81.000000 
0.575000 	 53.000000 
0.625000 	 39.000000 
0.675000 	 32.000000 
0.725000 	 29.000000 
0.775000 	 23.000000 
0.825000 	 22.000000 
0.875000 	 20.000000 
0.925000 	 14.000000 
0.975000 	 19.000000 
1.025000 	 17.000000 
1.075000 	 11.000000 
1.125000 	 9.000000 
1.175000 	 11.000000 
1.225000 	 2.000000 
1.275000 	 16.000000 
1.325000 	 8.000000 
1.375000 	 8.000000 
1.425000 	 5.000000 
1.475000 	 5.000000 
1.525000 	 3.000000 
1.575000 	 3.000000 
1.625000 	 2.000000 
1.675000 	 2.000000 
1.725000 	 0.000000 
1.775000 	 2.000000 
1.825000 	 1.000000 
1.875000 	 1.000000 
1.925000 	 1.000000 
1.975000 	 2.000000 
2.025000 	 1.000000 
2.075000 	 0.000000 
2.125000 	 1.000000 
2.175000 	 0.000000 
2.225000 	 0.000000 
2.275000 	 0.000000 
2.325000 	 1.000000 
2.375000 	 0.000000 
2.425000 	 1.000000 
2.475000 	 0.000000 


==> BNL_1981_E.dat <==
0.400000 	 0.600000 	 418.039342 
0.600000 	 0.800000 	 803.917066 
0.800000 	 1.000000 	 966.199572 
1.000000 	 1.200000 	 914.579211 
1.200000 	 1.400000 	 896.204600 
1.400000 	 1.600000 	 826.236355 
1.600000 	 1.800000 	 533.059002 
1.800000 	 2.000000 	 424.630272 
2.000000 	 2.400000 	 297.793614 
2.400000 	 2.800000 	 164.106861 
2.800000 	 3.200000 	 86.675292 
3.200000 	 3.600000 	 56.193105 
3.600000 	 4.000000 	 42.024974 
4.000000 	 6.000000 	 15.628057 
6.000000 	 10.000000 	 5.293651 


==> BNL_1981_E3C.dat <==
0 0.02 0
0.02 0.04 0
0.04 0.06 0
0.06 0.08 0
0.08 0.1 0
0.1 0.12 0
0.12 0.14 0
0.14 0.16 0
0.16 0.18 0
0.18 0.2 0
0.2 0.22 5.47983
0.22 0.24 18.6642
0.24 0.26 34.6974
0.26 0.28 53.4386
0.28 0.3 74.747
0.3 0.32 98.4816
0.32 0.34 124.502
0.34 0.36 152.666
0.36 0.38 182.834
0.38 0.4 214.865
0.4 0.42 248.618
0.42 0.44 283.953
0.44 0.46 320.727
0.46 0.48 358.801
0.48 0.5 398.033
0.5 0.52 438.278
0.52 0.54 479.272
0.54 0.56 520.638
0.56 0.58 561.99
0.58 0.6 602.945
0.6 0.62 643.118
0.62 0.64 682.124
0.64 0.66 719.58
0.66 0.68 755.102
0.68 0.7 788.305
0.7 0.72 818.813
0.72 0.74 846.44
0.74 0.76 871.189
0.76 0.78 893.07
0.78 0.8 912.096
0.8 0.82 928.278
0.82 0.84 941.627
0.84 0.86 952.154
0.86 0.88 959.87
0.88 0.9 964.787
0.9 0.92 966.924
0.92 0.94 966.486
0.94 0.96 963.862
0.96 0.98 959.448
0.98 1 953.642
1 1.02 946.841
1.02 1.04 939.443
1.04 1.06 931.845
1.06 1.08 924.443
1.08 1.1 917.636
1.1 1.12 911.809
1.12 1.14 907.103
1.14 1.16 903.411
1.16 1.18 900.616
1.18 1.2 898.6
1.2 1.22 897.246
1.22 1.24 896.437
1.24 1.26 896.056
1.26 1.28 895.985
1.28 1.3 896.108
1.3 1.32 896.299
1.32 1.34 896.282
1.34 1.36 895.627
1.36 1.38 893.896
1.38 1.4 890.653
1.4 1.42 885.459
1.42 1.44 877.878
1.44 1.46 867.473
1.46 1.48 853.807
1.48 1.5 836.442
1.5 1.52 814.968
1.52 1.54 789.585
1.54 1.56 761.102
1.56 1.58 730.355
1.58 1.6 698.18
1.6 1.62 665.413
1.62 1.64 632.891
1.64 1.66 601.449
1.66 1.68 571.924
1.68 1.7 545.152
1.7 1.72 521.941
1.72 1.74 502.481
1.74 1.76 486.338
1.76 1.78 473.053
1.78 1.8 462.167
1.8 1.82 453.22
1.82 1.84 445.752
1.84 1.86 439.304
1.86 1.88 433.416
1.88 1.9 427.63
1.9 1.92 421.495
1.92 1.94 414.81
1.94 1.96 407.62
1.96 1.98 399.98
1.98 2 391.947
2 2.02 383.575
2.02 2.04 374.92
2.04 2.06 366.039
2.06 2.08 356.985
2.08 2.1 347.816
2.1 2.12 338.586
2.12 2.14 329.351
2.14 2.16 320.167
2.16 2.18 311.089
2.18 2.2 302.173
2.2 2.22 293.474
2.22 2.24 285.015
2.24 2.26 276.792
2.26 2.28 268.797
2.28 2.3 261.025
2.3 2.32 253.469
2.32 2.34 246.122
2.34 2.36 238.977
2.36 2.38 232.029
2.38 2.4 225.271
2.4 2.42 218.695
2.42 2.44 212.296
2.44 2.46 206.067
2.46 2.48 200.002
2.48 2.5 194.093
2.5 2.52 188.335
2.52 2.54 182.72
2.54 2.56 177.243
2.56 2.58 171.896
2.58 2.6 166.674
2.6 2.62 161.569
2.62 2.64 156.579
2.64 2.66 151.706
2.66 2.68 146.95
2.68 2.7 142.314
2.7 2.72 137.797
2.72 2.74 133.403
2.74 2.76 129.131
2.76 2.78 124.984
2.78 2.8 120.963
2.8 2.82 117.069
2.82 2.84 113.303
2.84 2.86 109.668
2.86 2.88 106.163
2.88 2.9 102.791
2.9 2.92 99.5532
2.92 2.94 96.4504
2.94 2.96 93.4842
2.96 2.98 90.656
2.98 3 87.9671
3 3.02 85.4187
3.02 3.04 83.0086
3.04 3.06 80.731
3.06 3.08 78.5802
3.08 3.1 76.5503
3.1 3.12 74.6355
3.12 3.14 72.8299
3.14 3.16 71.1277
3.16 3.18 69.523
3.18 3.2 68.0101
3.2 3.22 66.583
3.22 3.24 65.236
3.24 3.26 63.9632
3.26 3.28 62.7588
3.28 3.3 61.6169
3.3 3.32 60.5316
3.32 3.34 59.4973
3.34 3.36 58.5079
3.36 3.38 57.5577
3.38 3.4 56.6409
3.4 3.42 55.7516
3.42 3.44 54.8865
3.44 3.46 54.0446
3.46 3.48 53.2248
3.48 3.5 52.4262
3.5 3.52 51.6477
3.52 3.54 50.8884
3.54 3.56 50.1474
3.56 3.58 49.4237
3.58 3.6 48.7162
3.6 3.62 48.024
3.62 3.64 47.3462
3.64 3.66 46.6817
3.66 3.68 46.0296
3.68 3.7 45.3888
3.7 3.72 44.7585
3.72 3.74 44.1377
3.74 3.76 43.5253
3.76 3.78 42.9204
3.78 3.8 42.322
3.8 3.82 41.7292
3.82 3.84 41.1415
3.84 3.86 40.5588
3.86 3.88 39.9811
3.88 3.9 39.4086
3.9 3.92 38.8411
3.92 3.94 38.2786
3.94 3.96 37.7212
3.96 3.98 37.1689
3.98 4 36.6217
4 4.02 36.0795
4.02 4.04 35.5424
4.04 4.06 35.0104
4.06 4.08 34.4834
4.08 4.1 33.9616
4.1 4.12 33.4448
4.12 4.14 32.9331
4.14 4.16 32.4265
4.16 4.18 31.925
4.18 4.2 31.4285
4.2 4.22 30.9372
4.22 4.24 30.451
4.24 4.26 29.9698
4.26 4.28 29.4938
4.28 4.3 29.0229
4.3 4.32 28.557
4.32 4.34 28.0963
4.34 4.36 27.6407
4.36 4.38 27.1902
4.38 4.4 26.7448
4.4 4.42 26.3045
4.42 4.44 25.8694
4.44 4.46 25.4393
4.46 4.48 25.0144
4.48 4.5 24.5946
4.5 4.52 24.18
4.52 4.54 23.7704
4.54 4.56 23.366
4.56 4.58 22.9668
4.58 4.6 22.5726
4.6 4.62 22.1836
4.62 4.64 21.7998
4.64 4.66 21.4211
4.66 4.68 21.0475
4.68 4.7 20.6791
4.7 4.72 20.3158
4.72 4.74 19.9576
4.74 4.76 19.6047
4.76 4.78 19.2568
4.78 4.8 18.9142
4.8 4.82 18.5767
4.82 4.84 18.2443
4.84 4.86 17.9171
4.86 4.88 17.5951
4.88 4.9 17.2783
4.9 4.92 16.9666
4.92 4.94 16.6601
4.94 4.96 16.3587
4.96 4.98 16.0626
4.98 5 15.7716
5 5.02 15.4858
5.02 5.04 15.2052
5.04 5.06 14.9296
5.06 5.08 14.6592
5.08 5.1 14.3937
5.1 5.12 14.1333
5.12 5.14 13.8777
5.14 5.16 13.6271
5.16 5.18 13.3813
5.18 5.2 13.1402
5.2 5.22 12.904
5.22 5.24 12.6724
5.24 5.26 12.4455
5.26 5.28 12.2232
5.28 5.3 12.0054
5.3 5.32 11.7922
5.32 5.34 11.5834
5.34 5.36 11.3791
5.36 5.38 11.1792
5.38 5.4 10.9835
5.4 5.42 10.7922
5.42 5.44 10.6051
5.44 5.46 10.4222
5.46 5.48 10.2435
5.48 5.5 10.0689
5.5 5.52 9.89831
5.52 5.54 9.73176
5.54 5.56 9.56917
5.56 5.58 9.41051
5.58 5.6 9.25572
5.6 5.62 9.10476
5.62 5.64 8.95759
5.64 5.66 8.81415
5.66 5.68 8.67441
5.68 5.7 8.53832
5.7 5.72 8.40583
5.72 5.74 8.2769
5.74 5.76 8.15147
5.76 5.78 8.02951
5.78 5.8 7.91097
5.8 5.82 7.7958
5.82 5.84 7.68396
5.84 5.86 7.5754
5.86 5.88 7.47008
5.88 5.9 7.36794
5.9 5.92 7.26895
5.92 5.94 7.17306
5.94 5.96 7.08022
5.96 5.98 6.99038
5.98 6 6.90351
6 6.02 6.81955
6.02 6.04 6.73846
6.04 6.06 6.6602
6.06 6.08 6.58471
6.08 6.1 6.51195
6.1 6.12 6.44188
6.12 6.14 6.37445
6.14 6.16 6.30961
6.16 6.18 6.24733
6.18 6.2 6.18754
6.2 6.22 6.13022
6.22 6.24 6.0753
6.24 6.26 6.02275
6.26 6.28 5.97252
6.28 6.3 5.92456
6.3 6.32 5.87883
6.32 6.34 5.83528
6.34 6.36 5.79387
6.36 6.38 5.75455
6.38 6.4 5.71728
6.4 6.42 5.682
6.42 6.44 5.64868
6.44 6.46 5.61726
6.46 6.48 5.58771
6.48 6.5 5.55997
6.5 6.52 5.53401
6.52 6.54 5.50976
6.54 6.56 5.4872
6.56 6.58 5.46627
6.58 6.6 5.44692
6.6 6.62 5.42912
6.62 6.64 5.41281
6.64 6.66 5.39795
6.66 6.68 5.3845
6.68 6.7 5.3724
6.7 6.72 5.36161
6.72 6.74 5.3521
6.74 6.76 5.3438
6.76 6.78 5.33667
6.78 6.8 5.33068
6.8 6.82 5.32577
6.82 6.84 5.3219
6.84 6.86 5.31902
6.86 6.88 5.31708
6.88 6.9 5.31604
6.9 6.92 5.31586
6.92 6.94 5.31649
6.94 6.96 5.31788
6.96 6.98 5.31999
6.98 7 5.32276
7 7.02 5.32617
7.02 7.04 5.33015
7.04 7.06 5.33467
7.06 7.08 5.33967
7.08 7.1 5.34512
7.1 7.12 5.35096
7.12 7.14 5.35715
7.14 7.16 5.36365
7.16 7.18 5.37041
7.18 7.2 5.37738
7.2 7.22 5.38452
7.22 7.24 5.39178
7.24 7.26 5.39911
7.26 7.28 5.40648
7.28 7.3 5.41383
7.3 7.32 5.42111
7.32 7.34 5.42829
7.34 7.36 5.43532
7.36 7.38 5.44215
7.38 7.4 5.44873
7.4 7.42 5.45503
7.42 7.44 5.46098
7.44 7.46 5.46656
7.46 7.48 5.4717
7.48 7.5 5.47638
7.5 7.52 5.48053
7.52 7.54 5.48412
7.54 7.56 5.48709
7.56 7.58 5.48942
7.58 7.6 5.49103
7.6 7.62 5.4919
7.62 7.64 5.49198
7.64 7.66 5.49121
7.66 7.68 5.48956
7.68 7.7 5.48698
7.7 7.72 5.48342
7.72 7.74 5.47883
7.74 7.76 5.47318
7.76 7.78 5.46641
7.78 7.8 5.45849
7.8 7.82 5.44935
7.82 7.84 5.43896
7.84 7.86 5.42728
7.86 7.88 5.41425
7.88 7.9 5.39983
7.9 7.92 5.38398
7.92 7.94 5.36665
7.94 7.96 5.34779
7.96 7.98 5.32735
7.98 8 5.3053
8 8.02 5.28158
8.02 8.04 5.2562
8.04 8.06 5.22918
8.06 8.08 5.20055
8.08 8.1 5.17035
8.1 8.12 5.13862
8.12 8.14 5.10538
8.14 8.16 5.07066
8.16 8.18 5.03451
8.18 8.2 4.99695
8.2 8.22 4.95802
8.22 8.24 4.91775
8.24 8.26 4.87617
8.26 8.28 4.83332
8.28 8.3 4.78923
8.3 8.32 4.74393
8.32 8.34 4.69745
8.34 8.36 4.64984
8.36 8.38 4.60111
8.38 8.4 4.55131
8.4 8.42 4.50047
8.42 8.44 4.44862
8.44 8.46 4.3958
8.46 8.48 4.34203
8.48 8.5 4.28735
8.5 8.52 4.23179
8.52 8.54 4.17539
8.54 8.56 4.11819
8.56 8.58 4.0602
8.58 8.6 4.00147
8.6 8.62 3.94203
8.62 8.64 3.8819
8.64 8.66 3.82114
8.66 8.68 3.75976
8.68 8.7 3.6978
8.7 8.72 3.6353
8.72 8.74 3.57229
8.74 8.76 3.50879
8.76 8.78 3.44485
8.78 8.8 3.3805
8.8 8.82 3.31576
8.82 8.84 3.25068
8.84 8.86 3.18528
8.86 8.88 3.1196
8.88 8.9 3.05368
8.9 8.92 2.98754
8.92 8.94 2.92121
8.94 8.96 2.85474
8.96 8.98 2.78815
8.98 9 2.72148
9 9.02 2.65476
9.02 9.04 2.58803
9.04 9.06 2.52131
9.06 9.08 2.45464
9.08 9.1 2.38805
9.1 9.12 2.32158
9.12 9.14 2.25525
9.14 9.16 2.18911
9.16 9.18 2.12319
9.18 9.2 2.05751
9.2 9.22 1.99211
9.22 9.24 1.92703
9.24 9.26 1.8623
9.26 9.28 1.79794
9.28 9.3 1.734
9.3 9.32 1.67051
9.32 9.34 1.6075
9.34 9.36 1.545
9.36 9.38 1.48304
9.38 9.4 1.42166
9.4 9.42 1.3609
9.42 9.44 1.30078
9.44 9.46 1.24134
9.46 9.48 1.18261
9.48 9.5 1.12463
9.5 9.52 1.06742
9.52 9.54 1.01102
9.54 9.56 0.95547
9.56 9.58 0.900794
9.58 9.6 0.847027
9.6 9.62 0.794204
9.62 9.64 0.742356
9.64 9.66 0.691518
9.66 9.68 0.641722
9.68 9.7 0.593001
9.7 9.72 0.545388
9.72 9.74 0.498917
9.74 9.76 0.45362
9.76 9.78 0.409531
9.78 9.8 0.366682
9.8 9.82 0.325107
9.82 9.84 0.28484
9.84 9.86 0.245912
9.86 9.88 0.208357
9.88 9.9 0.172208
9.9 9.92 0.137498
9.92 9.94 0.104261
9.94 9.96 0.0725286
9.96 9.98 0.0423349
9.98 10 0.0137127


==> BNL_1981_N.dat <==
0.090000 	 126.000000 
0.150000 	 116.000000 
0.210000 	 120.000000 
0.270000 	 110.000000 
0.330000 	 102.000000 
0.390000 	 107.000000 
0.450000 	 74.000000 
0.510000 	 73.000000 
0.570000 	 56.000000 
0.630000 	 51.000000 
0.690000 	 37.000000 
0.750000 	 35.000000 
0.810000 	 40.000000 
0.870000 	 14.000000 
0.930000 	 22.000000 
0.990000 	 22.000000 
1.050000 	 11.000000 
1.110000 	 15.000000 
1.170000 	 6.000000 
1.230000 	 18.000000 
1.290000 	 13.000000 
1.350000 	 9.000000 
1.410000 	 6.000000 
1.470000 	 8.000000 
1.530000 	 6.000000 
1.590000 	 4.000000 
1.650000 	 6.000000 
1.710000 	 3.000000 
1.770000 	 3.000000 
1.830000 	 3.000000 
1.890000 	 5.000000 
1.950000 	 2.000000 
2.010000 	 0.000000 
2.070000 	 6.000000 
2.130000 	 1.000000 
2.190000 	 0.000000 
2.250000 	 0.000000 
2.310000 	 0.000000 
2.370000 	 1.000000 
2.430000 	 0.000000 
2.490000 	 1.000000 
2.550000 	 2.000000 
2.610000 	 0.000000 
2.670000 	 0.000000 
2.730000 	 1.000000 
2.790000 	 1.000000 
2.850000 	 0.000000 
2.910000 	 0.000000 
2.970000 	 0.000000 


==> FNAL_1983_E.dat <==
5.000000 	 10.000000 	 132.502000 
10.000000 	 20.000000 	 156.475000 
20.000000 	 30.000000 	 70.794600 
30.000000 	 40.000000 	 31.220800 
40.000000 	 50.000000 	 13.081800 
50.000000 	 70.000000 	 7.170600 
70.000000 	 110.000000 	 2.020950 
110.000000 	 200.000000 	 0.681292 


==> FNAL_1983_E3C.dat <==
0 0.4 0
0.4 0.8 0
0.8 1.2 0
1.2 1.6 0
1.6 2 0
2 2.4 0
2.4 2.8 1.17414
2.8 3.2 7.11514
3.2 3.6 14.8418
3.6 4 24.0801
4 4.4 34.5562
4.4 4.8 45.9962
4.8 5.2 58.1261
5.2 5.6 70.6719
5.6 6 83.3599
6 6.4 95.916
6.4 6.8 108.066
6.8 7.2 119.537
7.2 7.6 130.054
7.6 8 139.367
8 8.4 147.434
8.4 8.8 154.318
8.8 9.2 160.084
9.2 9.6 164.797
9.6 10 168.521
10 10.4 171.322
10.4 10.8 173.264
10.8 11.2 174.413
11.2 11.6 174.832
11.6 12 174.586
12 12.4 173.741
12.4 12.8 172.361
12.8 13.2 170.511
13.2 13.6 168.255
13.6 14 165.659
14 14.4 162.787
14.4 14.8 159.704
14.8 15.2 156.475
15.2 15.6 153.155
15.6 16 149.762
16 16.4 146.304
16.4 16.8 142.79
16.8 17.2 139.228
17.2 17.6 135.626
17.6 18 131.993
18 18.4 128.337
18.4 18.8 124.667
18.8 19.2 120.991
19.2 19.6 117.316
19.6 20 113.653
20 20.4 110.008
20.4 20.8 106.39
20.8 21.2 102.809
21.2 21.6 99.2709
21.6 22 95.7857
22 22.4 92.3612
22.4 22.8 89.0058
22.8 23.2 85.728
23.2 23.6 82.5361
23.6 24 79.4384
24 24.4 76.4434
24.4 24.8 73.5593
24.8 25.2 70.7946
25.2 25.6 68.1555
25.6 26 65.6394
26 26.4 63.242
26.4 26.8 60.9585
26.8 27.2 58.7845
27.2 27.6 56.7152
27.6 28 54.7462
28 28.4 52.8728
28.4 28.8 51.0905
28.8 29.2 49.3947
29.2 29.6 47.7808
29.6 30 46.2442
30 30.4 44.7803
30.4 30.8 43.3847
30.8 31.2 42.0526
31.2 31.6 40.7795
31.6 32 39.5608
32 32.4 38.392
32.4 32.8 37.2684
32.8 33.2 36.1855
33.2 33.6 35.1387
33.6 34 34.1234
34 34.4 33.1351
34.4 34.8 32.169
34.8 35.2 31.2208
35.2 35.6 30.2866
35.6 36 29.3661
36 36.4 28.4597
36.4 36.8 27.5679
36.8 37.2 26.6913
37.2 37.6 25.8303
37.6 38 24.9854
38 38.4 24.1571
38.4 38.8 23.3458
38.8 39.2 22.5521
39.2 39.6 21.7764
39.6 40 21.0192
40 40.4 20.2811
40.4 40.8 19.5624
40.8 41.2 18.8637
41.2 41.6 18.1855
41.6 42 17.5282
42 42.4 16.8923
42.4 42.8 16.2783
42.8 43.2 15.6868
43.2 43.6 15.1181
43.6 44 14.5727
44 44.4 14.0513
44.4 44.8 13.5541
44.8 45.2 13.0818
45.2 45.6 12.6346
45.6 46 12.2119
46 46.4 11.8131
46.4 46.8 11.4374
46.8 47.2 11.084
47.2 47.6 10.7523
47.6 48 10.4414
48 48.4 10.1507
48.4 48.8 9.87947
48.8 49.2 9.62689
49.2 49.6 9.39226
49.6 50 9.17485
50 50.4 8.97392
50.4 50.8 8.78873
50.8 51.2 8.61855
51.2 51.6 8.46265
51.6 52 8.32029
52 52.4 8.19073
52.4 52.8 8.07325
52.8 53.2 7.96709
53.2 53.6 7.87154
53.6 54 7.78585
54 54.4 7.70929
54.4 54.8 7.64112
54.8 55.2 7.58061
55.2 55.6 7.52703
55.6 56 7.47963
56 56.4 7.43768
56.4 56.8 7.40046
56.8 57.2 7.36721
57.2 57.6 7.33721
57.6 58 7.30973
58 58.4 7.28402
58.4 58.8 7.25935
58.8 59.2 7.23499
59.2 59.6 7.2102
59.6 60 7.18424
60 60.4 7.15641
60.4 60.8 7.12634
60.8 61.2 7.09408
61.2 61.6 7.05967
61.6 62 7.02316
62 62.4 6.98459
62.4 62.8 6.94402
62.8 63.2 6.90148
63.2 63.6 6.85704
63.6 64 6.81072
64 64.4 6.76259
64.4 64.8 6.71268
64.8 65.2 6.66105
65.2 65.6 6.60774
65.6 66 6.5528
66 66.4 6.49628
66.4 66.8 6.43822
66.8 67.2 6.37867
67.2 67.6 6.31768
67.6 68 6.25529
68 68.4 6.19155
68.4 68.8 6.12652
68.8 69.2 6.06023
69.2 69.6 5.99273
69.6 70 5.92407
70 70.4 5.8543
70.4 70.8 5.78347
70.8 71.2 5.71162
71.2 71.6 5.63879
71.6 72 5.56504
72 72.4 5.49042
72.4 72.8 5.41496
72.8 73.2 5.33872
73.2 73.6 5.26175
73.6 74 5.18408
74 74.4 5.10578
74.4 74.8 5.02688
74.8 75.2 4.94744
75.2 75.6 4.86749
75.6 76 4.78709
76 76.4 4.70629
76.4 76.8 4.62512
76.8 77.2 4.54365
77.2 77.6 4.46191
77.6 78 4.37995
78 78.4 4.29782
78.4 78.8 4.21557
78.8 79.2 4.13324
79.2 79.6 4.05089
79.6 80 3.96855
80 80.4 3.88627
80.4 80.8 3.80411
80.8 81.2 3.72211
81.2 81.6 3.64032
81.6 82 3.55878
82 82.4 3.47754
82.4 82.8 3.39664
82.8 83.2 3.31615
83.2 83.6 3.23609
83.6 84 3.15653
84 84.4 3.0775
84.4 84.8 2.99905
84.8 85.2 2.92123
85.2 85.6 2.84409
85.6 86 2.76768
86 86.4 2.69204
86.4 86.8 2.61722
86.8 87.2 2.54326
87.2 87.6 2.47022
87.6 88 2.39813
88 88.4 2.32706
88.4 88.8 2.25704
88.8 89.2 2.18812
89.2 89.6 2.12035
89.6 90 2.05377
90 90.4 1.98844
90.4 90.8 1.92437
90.8 91.2 1.86155
91.2 91.6 1.79997
91.6 92 1.73961
92 92.4 1.68048
92.4 92.8 1.62256
92.8 93.2 1.56584
93.2 93.6 1.5103
93.6 94 1.45595
94 94.4 1.40276
94.4 94.8 1.35073
94.8 95.2 1.29984
95.2 95.6 1.25009
95.6 96 1.20147
96 96.4 1.15396
96.4 96.8 1.10756
96.8 97.2 1.06225
97.2 97.6 1.01803
97.6 98 0.974884
98 98.4 0.932799
98.4 98.8 0.891767
98.8 99.2 0.851778
99.2 99.6 0.812821
99.6 100 0.774886
100 100.4 0.737962
100.4 100.8 0.70204
100.8 101.2 0.667108
101.2 101.6 0.633157
101.6 102 0.600175
102 102.4 0.568153
102.4 102.8 0.53708
102.8 103.2 0.506946
103.2 103.6 0.477739
103.6 104 0.449451
104 104.4 0.42207
104.4 104.8 0.395585
104.8 105.2 0.369988
105.2 105.6 0.345266
105.6 106 0.321411
106 106.4 0.29841
106.4 106.8 0.276255
106.8 107.2 0.254934
107.2 107.6 0.234437
107.6 108 0.214754
108 108.4 0.195874
108.4 108.8 0.177787
108.8 109.2 0.160483
109.2 109.6 0.14395
109.6 110 0.128179
110 110.4 0.11316
110.4 110.8 0.0988808
110.8 111.2 0.0853324
111.2 111.6 0.072504
111.6 112 0.0603851
112 112.4 0.0489654
112.4 112.8 0.0382345
112.8 113.2 0.0281819
113.2 113.6 0.0187973
113.6 114 0.0100702
114 114.4 0.00199021
114.4 114.8 0
114.8 115.2 0
115.2 115.6 0
115.6 116 0
116 116.4 0
116.4 116.8 0
116.8 117.2 0
117.2 117.6 0
117.6 118 0
118 118.4 0
118.4 118.8 0
118.8 119.2 0
119.2 119.6 0
119.6 120 0
120 120.4 0
120.4 120.8 0
120.8 121.2 0
121.2 121.6 0
121.6 122 0
122 122.4 0
122.4 122.8 0
122.8 123.2 0
123.2 123.6 0
123.6 124 0
124 124.4 0
124.4 124.8 0
124.8 125.2 0
125.2 125.6 0
125.6 126 0.00236959
126 126.4 0.00886208
126.4 126.8 0.015679
126.8 127.2 0.0228098
127.2 127.6 0.0302442
127.6 128 0.0379718
128 128.4 0.0459821
128.4 128.8 0.0542647
128.8 129.2 0.0628092
129.2 129.6 0.0716053
129.6 130 0.0806424
130 130.4 0.0899103
130.4 130.8 0.0993984
130.8 131.2 0.109096
131.2 131.6 0.118994
131.6 132 0.12908
132 132.4 0.139345
132.4 132.8 0.149779
132.8 133.2 0.16037
133.2 133.6 0.171108
133.6 134 0.181984
134 134.4 0.192986
134.4 134.8 0.204104
134.8 135.2 0.215328
135.2 135.6 0.226648
135.6 136 0.238052
136 136.4 0.249531
136.4 136.8 0.261074
136.8 137.2 0.27267
137.2 137.6 0.28431
137.6 138 0.295983
138 138.4 0.307678
138.4 138.8 0.319386
138.8 139.2 0.331095
139.2 139.6 0.342795
139.6 140 0.354476
140 140.4 0.366128
140.4 140.8 0.377739
140.8 141.2 0.3893
141.2 141.6 0.4008
141.6 142 0.412229
142 142.4 0.423577
142.4 142.8 0.434832
142.8 143.2 0.445985
143.2 143.6 0.457025
143.6 144 0.467942
144 144.4 0.478725
144.4 144.8 0.489364
144.8 145.2 0.499848
145.2 145.6 0.510168
145.6 146 0.520312
146 146.4 0.530271
146.4 146.8 0.540033
146.8 147.2 0.549589
147.2 147.6 0.558927
147.6 148 0.568039
148 148.4 0.576912
148.4 148.8 0.585538
148.8 149.2 0.593904
149.2 149.6 0.602002
149.6 150 0.60982
150 150.4 0.617349
150.4 150.8 0.624577
150.8 151.2 0.631495
151.2 151.6 0.638091
151.6 152 0.644356
152 152.4 0.650279
152.4 152.8 0.65585
152.8 153.2 0.661058
153.2 153.6 0.665892
153.6 154 0.670344
154 154.4 0.674401
154.4 154.8 0.678054
154.8 155.2 0.681292
155.2 155.6 0.684108
155.6 156 0.686506
156 156.4 0.688492
156.4 156.8 0.690075
156.8 157.2 0.69126
157.2 157.6 0.692056
157.6 158 0.692468
158 158.4 0.692504
158.4 158.8 0.692172
158.8 159.2 0.691478
159.2 159.6 0.690428
159.6 160 0.689031
160 160.4 0.687293
160.4 160.8 0.685222
160.8 161.2 0.682823
161.2 161.6 0.680105
161.6 162 0.677074
162 162.4 0.673738
162.4 162.8 0.670103
162.8 163.2 0.666176
163.2 163.6 0.661965
163.6 164 0.657476
164 164.4 0.652717
164.4 164.8 0.647695
164.8 165.2 0.642416
165.2 165.6 0.636887
165.6 166 0.631116
166 166.4 0.62511
166.4 166.8 0.618876
166.8 167.2 0.61242
167.2 167.6 0.605751
167.6 168 0.598874
168 168.4 0.591796
168.4 168.8 0.584526
168.8 169.2 0.57707
169.2 169.6 0.569434
169.6 170 0.561627
170 170.4 0.553654
170.4 170.8 0.545524
170.8 171.2 0.537242
171.2 171.6 0.528817
171.6 172 0.520255
172 172.4 0.511563
172.4 172.8 0.502748
172.8 173.2 0.493818
173.2 173.6 0.484778
173.6 174 0.475637
174 174.4 0.466402
174.4 174.8 0.457078
174.8 175.2 0.447675
175.2 175.6 0.438197
175.6 176 0.428653
176 176.4 0.419049
176.4 176.8 0.409393
176.8 177.2 0.399692
177.2 177.6 0.389952
177.6 178 0.380181
178 178.4 0.370385
178.4 178.8 0.360572
178.8 179.2 0.350749
179.2 179.6 0.340923
179.6 180 0.3311
180 180.4 0.321288
180.4 180.8 0.311494
180.8 181.2 0.301725
181.2 181.6 0.291988
181.6 182 0.282289
182 182.4 0.272637
182.4 182.8 0.263038
182.8 183.2 0.253498
183.2 183.6 0.244026
183.6 184 0.234628
184 184.4 0.225311
184.4 184.8 0.216082
184.8 185.2 0.206949
185.2 185.6 0.197917
185.6 186 0.188995
186 186.4 0.180189
186.4 186.8 0.171507
186.8 187.2 0.162955
187.2 187.6 0.15454
187.6 188 0.14627
188 188.4 0.138151
188.4 188.8 0.130191
188.8 189.2 0.122396
189.2 189.6 0.114773
189.6 190 0.107331
190 190.4 0.100075
190.4 190.8 0.0930123
190.8 191.2 0.0861506
191.2 191.6 0.0794966
191.6 192 0.0730573
192 192.4 0.0668399
192.4 192.8 0.0608512
192.8 193.2 0.0550984
193.2 193.6 0.0495884
193.6 194 0.0443284
194 194.4 0.0393253
194.4 194.8 0.0345862
194.8 195.2 0.0301181
195.2 195.6 0.025928
195.6 196 0.0220231
196 196.4 0.0184102
196.4 196.8 0.0150964
196.8 197.2 0.0120888
197.2 197.6 0.00939447
197.6 198 0.00702033
198 198.4 0.00497346
198.4 198.8 0.00326088
198.8 199.2 0.00188964
199.2 199.6 0.000866755
199.6 200 0.00019927


==> FNAL_1983_N.dat <==
0.050000 	 25.000000 
0.150000 	 57.000000 
0.250000 	 46.000000 
0.350000 	 36.000000 
0.450000 	 24.000000 
0.550000 	 28.000000 
0.650000 	 15.000000 
0.750000 	 12.000000 
0.850000 	 15.000000 
0.950000 	 19.000000 
1.050000 	 9.000000 
1.150000 	 13.000000 
1.250000 	 13.000000 
1.350000 	 5.000000 
1.450000 	 5.000000 
1.550000 	 4.000000 
1.650000 	 6.000000 
1.750000 	 4.000000 
1.850000 	 3.000000 
1.950000 	 4.000000 
2.050000 	 3.000000 
2.150000 	 0.000000 
2.250000 	 0.000000 
2.350000 	 2.000000 
2.450000 	 0.000000 
2.550000 	 0.000000 
2.650000 	 0.000000 
2.750000 	 1.000000 
2.850000 	 1.000000 
2.950000 	 4.000000 

